Adaptive Multilevel Discontinuous Galerkin Methods on GPUs

I present a matrix-free symmetric interior penalty discontinuous Galerkin method for adaptively refined Cartesian meshes on GPUs. At non-matching interfaces, auxiliary \emph{shadow cells} represent the adjacent coarse polynomial on the fine level. This approach converts non-matching interfaces into matching faces, permitting uniform face evaluation throughout the mesh. I prove that this construction is equivalent to the standard non-matching formulation. Furthermore, this representation yields a local geometric multigrid method in which frozen shadows provide inter-level boundary data and carry residual contributions to coarser levels. A primal--dual pairing eliminates shadow assembly from the Krylov iteration. Numerical experiments with cubic elements ($p=3$) on an NVIDIA A100 show stable multigrid convergence under increasing refinement depth and efficient GPU execution.

==> raw_results/sweep_p3.csv <==
block_data, block_exec, num_warps, vol_gdofs, dss_gdofs, sep_gdofs, vol_gdofs_uniq, dss_gdofs_uniq
1, 2, 1, 86.483, 4.915, 4.668, 36.6277, 2.0816
2, 2, 1, 94.328, 9.44, 8.624, 39.9503, 3.9981
8, 8, 1, 93.374, 33.662, 25.211, 39.5462, 14.2567
16, 16, 1, 96.119, 56.561, 36.2, 40.7088, 23.9550
32, 16, 1, 93.167, 63.518, 38.642, 39.4586, 26.9015
64, 16, 1, 92.203, 64.615, 38.873, 39.0503, 27.3661
128, 16, 1, 90.89, 64.215, 38.367, 38.4942, 27.1967

